Spiking Neural Belief Propagation Decoder for Short Block Length LDPC Codes

Spiking neural networks (SNNs) are neural networks that enable energy-efficient signal processing due to their event-based nature. This paper proposes a novel decoding algorithm for low-density parity-check (LDPC) codes that integrates SNNs into belief propagation (BP) decoding by approximating the check node update equations using SNNs. For the (273,191) and (1023,781) finite-geometry LDPC code, the proposed decoder outperforms sum-product decoder at high signal-to-noise ratios (SNRs). The decoder achieves a similar bit error rate to normalized sum-product decoding with successive relaxation. Furthermore, the novel decoding operates without requiring knowledge of the SNR, making it robust to SNR mismatch.

==> figures/AmpSweep.txt <==
amp BER
0.0 0.0383552042 
0.13333333333333333 0.0299656545 
0.26666666666666666 0.0163235183 
0.4 0.0046632356 
0.5333333333333333 0.00104359162 
0.6666666666666666 0.000298795812 
0.8 0.000124481675 
0.9333333333333333 6.89424084e-05 
1.0666666666666667 5.53926702e-05 
1.2 5.15706806e-05 
1.3333333333333333 4.69424084e-05 
1.4666666666666666 5.47958115e-05 
1.6 6.83246073e-05 
1.7333333333333334 9.31937173e-05 
1.8666666666666667 0.00015695288 
2.0 0.000255465969 
2.1333333333333333 0.00042347644 
2.2666666666666666 0.00070565445 
2.4 0.0011261466 
2.533333333333333 0.00174772775 
2.6666666666666665 0.00251973822 
2.8 0.00351633508 
2.933333333333333 0.0045112356 
3.0666666666666664 0.00577256545 
3.2 0.00712719372 
3.3333333333333335 0.00852997906 
3.466666666666667 0.010113288 
3.6 0.0116741152 
3.7333333333333334 0.013390199 
3.8666666666666667 0.0151845131 
4.0 0.0172405759 


==> figures/FER_FG_1023-781_20Iter.txt <==
ebn0 nms srnms snn2
0.0 1.0 1.0 1.0 
0.1 1.0 1.0 1.0 
0.2 1.0 1.0 1.0 
0.30000000000000004 1.0 1.0 1.0 
0.4 1.0 1.0 1.0 
0.5 1.0 1.0 1.0 
0.6000000000000001 1.0 1.0 1.0 
0.7000000000000001 1.0 1.0 1.0 
0.8 1.0 1.0 1.0 
0.9 1.0 1.0 1.0 
1.0 1.0 1.0 1.0 
1.1 1.0 1.0 0.9996 
1.2000000000000002 1.0 0.99992 1.0 
1.3 1.0 0.99984 0.9996 
1.4000000000000001 0.99992 0.99924 1.0 
1.5 1.0 0.99808 0.9992 
1.6 0.99984 0.995112 0.9952 
1.7000000000000002 0.9996 0.988832 0.9948 
1.8 0.99896 0.976976 0.9776 
1.9000000000000001 0.99712 0.953048 0.9676 
2.0 0.99408 0.91608 0.9312 
2.1 0.98656 0.857816 0.888 
2.2 0.97032 0.777256 0.8188 
2.3000000000000003 0.946 0.674024 0.7132 
2.4000000000000004 0.89768 0.552408 0.6088 
2.5 0.83528 0.42904 0.4912 
2.6 0.74824 0.311 0.3636 
2.7 0.64152 0.2088 0.2444 
2.8000000000000003 0.51912 0.1306 0.1488 
2.9000000000000004 0.39672 0.072984 0.086 
3.0 0.28136 0.03788 0.049628 
3.1 0.18472 0.017104 0.022988 
3.2 0.11216 0.007488 0.010604 
3.3000000000000003 0.06024 0.0029072 0.004352 
3.4000000000000004 0.03024 0.000948 0.001628 
3.5 0.01448 0.0002808 0.000504 
3.6 0.00576 0.0001408 0.0001408 
3.7 0.0024 3.56e-05 3.56e-05 
3.8000000000000003 0.00075176 9.2e-06 9.2e-06 
3.9000000000000004 0.00024224 3.2e-06 3.2e-06 
4.0 6.656e-05 1.2e-06 1.2e-06 
4.1000000000000005 1.552e-05 0.0 0.0 
4.2 4e-06 0.0 0.0 
4.3 0.0 0.0 0.0 
4.4 0.0 0.0 0.0 
4.5 0.0 0.0 0.0 
4.6000000000000005 0.0 0.0 0.0 
4.7 0.0 0.0 0.0 
4.800000000000001 0.0 0.0 0.0 
4.9 0.0 0.0 0.0 
5.0 0.0 0.0 0.0 


==> figures/FER_FG_273-191_20Iter.txt <==
ebn0 bp ms nms nms30 srnms ddbmp snn1 snn2 snn2_30 snn2_nflc
0.0 0.99574 0.99988 0.994356 0.9936 0.994356 0.99934 0.99756 0.9962 0.9959 1.0 
0.1 0.99354 0.9997 0.991664 0.9908 0.991664 0.99872 0.99718 0.9947 0.99338 1.0 
0.2 0.98804 0.99956 0.987768 0.98552 0.987768 0.9984 0.99502 0.99198 0.99086 1.0 
0.30000000000000004 0.98032 0.99936 0.982408 0.97912 0.982408 0.9972 0.99188 0.98784 0.98488 1.0 
0.4 0.97082 0.99896 0.974672 0.9704 0.974672 0.99502 0.98886 0.9816 0.97914 1.0 
0.5 0.95504 0.99822 0.964556 0.95752 0.964556 0.99274 0.98448 0.9723 0.97048 0.99994 
0.6000000000000001 0.93318 0.99714 0.950656 0.94488 0.950656 0.99026 0.97704 0.9629 0.95662 0.99994 
0.7000000000000001 0.90712 0.9959 0.932508 0.92544 0.932508 0.98446 0.96876 0.94808 0.94258 0.9999 
0.8 0.87206 0.99376 0.909844 0.90008 0.909844 0.98008 0.95606 0.9295 0.92012 0.9997 
0.9 0.83406 0.99038 0.883016 0.86248 0.883016 0.97038 0.93888 0.90666 0.89576 0.9991 
1.0 0.7839 0.98624 0.848388 0.82848 0.848388 0.95864 0.91984 0.87592 0.86854 0.99764 
1.1 0.73016 0.97982 0.809104 0.79008 0.809104 0.94462 0.8944 0.8418 0.82694 0.99622 
1.2000000000000002 0.6704 0.97126 0.764456 0.74344 0.764456 0.92804 0.86176 0.8003 0.78518 0.99162 
1.3 0.6042 0.9621 0.711344 0.69 0.711344 0.90276 0.82868 0.75306 0.73306 0.9841 
1.4000000000000001 0.54074 0.94662 0.651752 0.62608 0.651752 0.87842 0.78212 0.69682 0.67796 0.96958 
1.5 0.47706 0.92732 0.58856 0.55264 0.58856 0.84828 0.73318 0.63614 0.61778 0.94878 
1.6 0.4111 0.9029 0.525152 0.4952 0.525152 0.80692 0.67826 0.5775 0.5537 0.9165 
1.7000000000000002 0.35154 0.8778 0.460144 0.43232 0.460144 0.7611 0.62408 0.50576 0.48456 0.87 
1.8 0.29394 0.84252 0.394764 0.36592 0.394764 0.71058 0.55666 0.4389 0.41688 0.81472 
1.9000000000000001 0.24246 0.8003 0.330544 0.302 0.330544 0.66098 0.48864 0.37396 0.35644 0.73338 
2.0 0.19766 0.75852 0.270584 0.24888 0.270584 0.60482 0.43 0.308 0.28648 0.64646 
2.1 0.16172 0.70684 0.219084 0.19832 0.219084 0.54534 0.36564 0.2491 0.23486 0.55212 
2.2 0.1322 0.64822 0.16994 0.15112 0.16994 0.4868 0.3109 0.2038 0.18348 0.459 
2.3000000000000003 0.1018 0.58288 0.130052 0.11336 0.130052 0.42452 0.2505 0.1537 0.14268 0.3639 
2.4000000000000004 0.08054 0.52324 0.097028 0.0832 0.097028 0.36482 0.20156 0.12014 0.106534 0.27674 
2.5 0.06432 0.4607 0.069776 0.058 0.069776 0.30402 0.1614 0.08612 0.077084 0.19866 
2.6 0.0484 0.39544 0.049048 0.04256 0.049048 0.2565 0.1219 0.06294 0.05379 0.13694 
2.7 0.0355 0.33486 0.033912 0.02976 0.033912 0.20698 0.08988 0.04162 0.036668 0.09346 
2.8000000000000003 0.02818 0.2751 0.02258 0.01976 0.02258 0.16774 0.0696 0.02768 0.024314 0.059816 
2.9000000000000004 0.02034 0.22602 0.014252 0.01216 0.014252 0.13012 0.04942 0.0175 0.015514 0.036834 
3.0 0.0149186 0.17742 0.0091028 0.00718672 0.0091028 0.10284 0.03318 0.011472 0.00992 0.02172 
3.1 0.0106918 0.13668 0.005466 0.00430224 0.005466 0.07456 0.02234 0.00708 0.00578 0.012238 
3.2 0.0075528 0.10232 0.0032892 0.00249792 0.0032892 0.05722 0.01468 0.004196 0.003362 0.006662 
3.3000000000000003 0.0052176 0.07594 0.0017892 0.0014176 0.0017892 0.03968 0.0099 0.00238 0.001876 0.00342 
3.4000000000000004 0.0035154 0.05428 0.00104 0.00078528 0.00104 0.02904 0.00646 0.001342 0.001106 0.001716 
3.5 0.0023158 0.03926 0.000548 0.00041888 0.000548 0.01962 0.00396 0.000722 0.000584 0.0007978 
3.6 0.0015136 0.02658 0.0002916 0.00020976 0.0002916 0.01418 0.0026064 0.000354 0.0002872 0.0003866 
3.7 0.0009484 0.01686 0.0001424 0.00010896 0.0001424 0.00926 0.0015744 0.00018726 0.0001448 0.0001822 
3.8000000000000003 0.0005794 0.01052 6.72e-05 5.152e-05 6.72e-05 0.00576 0.0010024 9.478e-05 7.34e-05 8.194e-05 
3.9000000000000004 0.0003594 0.00706 3.32e-05 2.566e-05 3.32e-05 0.00412 0.0005688 4.41e-05 3.66e-05 3.684e-05 
4.0 0.0002008 0.00398 1.624e-05 1.106e-05 1.624e-05 0.0023 0.0003688 2.254e-05 1.736e-05 1.626e-05 
4.1000000000000005 0.0001168 0.0023 7.32e-06 5.74e-06 7.32e-06 0.0015124 0.000213 9.76e-06 9e-06 7.06e-06 
4.2 6.74e-05 0.001316 2.84e-06 2.98e-06 2.84e-06 0.0009128 0.0001274 4.26e-06 3.94e-06 3.22e-06 
4.3 3.16e-05 0.000768 1.52e-06 1.12e-06 1.52e-06 0.0005604 8.44e-05 2.32e-06 2.02e-06 1.42e-06 
4.4 1.58e-05 0.000432 5e-07 5.8e-07 5e-07 0.00034 5.1e-05 9.7e-07 9.2e-07 7e-07 
4.5 8.2e-06 0.000187 2.98e-07 2.8e-07 2.98e-07 0.0001774 2.66e-05 5.1e-07 7.4e-07 3.4e-07 
4.6000000000000005 5.2e-06 9.84e-05 9.2e-08 4e-08 9.2e-08 0.0001116 1.6e-05 2.06e-07 1.2e-07 1.3e-07 
4.7 2e-06 4.78e-05 2.8e-08 6e-08 2.8e-08 6.24e-05 8.2e-06 1.32e-07 1.2e-07 5.4e-08 
4.800000000000001 6e-07 1.94e-05 2.4e-08 0.0 2.4e-08 3.26e-05 4.4e-06 5.4e-08 4e-08 3e-08 
4.9 6e-07 9.2e-06 2e-09 2e-08 2e-09 1.96e-05 4e-06 1e-08 4e-08 1.4e-08 
5.0 0.0 4e-06 0.0 0.0 0.0 9e-06 1.8e-06 1.2e-08 0.0 2e-08 


==> figures/FG_1023-781_20Iter.txt <==
ebn0 bp ms nms srnms ddbmp snn_1 snn_2
0.0 0.108230062 0.145574883 0.118654624 0.115281869 0.140147671 0.120534189 0.111995699 
0.1 0.105605632 0.143572181 0.116465142 0.112770847 0.138047352 0.118512161 0.109372434 
0.2 0.103006482 0.141554773 0.114054741 0.110304766 0.135939494 0.115925223 0.10662913 
0.30000000000000004 0.100381836 0.139678463 0.111704399 0.107778018 0.133809164 0.113939561 0.104114174 
0.4 0.0977748334 0.13775672 0.109331848 0.105365458 0.131806582 0.110870682 0.101526491 
0.5 0.0952477232 0.13586387 0.107067761 0.102894389 0.129764602 0.108869143 0.098916129 
0.6000000000000001 0.092642732 0.134026557 0.104619824 0.10046737 0.127713174 0.106286556 0.0966901271 
0.7000000000000001 0.0901087672 0.132232726 0.102430733 0.0980531848 0.125674129 0.104157232 0.0941552297 
0.8 0.0875337124 0.130428702 0.100024008 0.0956363558 0.123516552 0.101484254 0.0914932551 
0.9 0.0850188807 0.128654927 0.0979739589 0.0932096344 0.121573508 0.099279128 0.0891503421 
1.0 0.082437031 0.126983911 0.0955443206 0.0907958788 0.119482562 0.0969280377 0.0866381232 
1.1 0.0799878985 0.125153646 0.0933707918 0.0884099394 0.117427438 0.0946991071 0.0840332356 
1.2000000000000002 0.0774159357 0.123571187 0.0911311828 0.085987871 0.115312226 0.0926660672 0.0815937439 
1.3 0.0749248415 0.121867679 0.0888587292 0.0835230499 0.113042548 0.0899580047 0.0791921799 
1.4000000000000001 0.072353445 0.120225303 0.0866941153 0.0810440274 0.110915609 0.0875439197 0.076515738 
1.5 0.0697172806 0.118683815 0.0845203519 0.0784725239 0.108682983 0.085346736 0.0739186706 
1.6 0.0670012906 0.117106758 0.0824925122 0.0757656461 0.106202357 0.0830427632 0.0710381232 
1.7000000000000002 0.0640272573 0.115608782 0.0801323949 0.072904 0.103785969 0.0805492923 0.0683393939 
1.8 0.0607025102 0.113998361 0.077906002 0.0696047859 0.10108196 0.0781336725 0.0648449658 
1.9000000000000001 0.0564809553 0.112516694 0.0757248876 0.0656928485 0.098183237 0.0751969293 0.0616535679 
2.0 0.0513785072 0.111074805 0.0732612317 0.0608614194 0.0949206948 0.0723303482 0.0570619746 
2.1 0.045196671 0.109654933 0.0704907918 0.0551176383 0.0912813991 0.0690373853 0.0522318671 
2.2 0.0381392129 0.108149014 0.0674134897 0.0482746901 0.0869170129 0.0649190769 0.0465086999 
2.3000000000000003 0.0308223553 0.106819838 0.0639348583 0.0406550929 0.0816641897 0.0602468625 0.0389607038 
2.4000000000000004 0.0235348698 0.105261557 0.0589058065 0.0323386588 0.0755234808 0.0551265031 0.0323131965 
2.5 0.0170787964 0.103805706 0.0532335484 0.0243550186 0.0682587847 0.0476284251 0.0249286413 
2.6 0.0117950235 0.101918243 0.0466074682 0.0172269091 0.0599332377 0.0403682441 0.0181243402 
2.7 0.00784603506 0.099781692 0.0389680547 0.0112820411 0.050923828 0.032470677 0.0116152493 
2.8000000000000003 0.00498676067 0.0967665017 0.030801173 0.00688234604 0.0414640196 0.0251444299 0.00691964809 
2.9000000000000004 0.0031600513 0.092758812 0.0231469013 0.00374582991 0.0321977735 0.0180110112 0.00393861193 
3.0 0.00195213826 0.087027438 0.0160914174 0.00190335875 0.0237732269 0.0125451982 0.00219354839 
3.1 0.00119531376 0.0799028799 0.0103318866 0.000843190616 0.0164872725 0.00760122663 0.000994545455 
3.2 0.000693538226 0.0707022771 0.00617970674 0.000364050831 0.0107112424 0.00443456466 0.000449352884 
3.3000000000000003 0.000410465203 0.0602469519 0.00324441838 0.000138115347 0.00647468632 0.0024070653 0.000180125122 
3.4000000000000004 0.000230482285 0.048721645 0.00160719453 4.40492669e-05 0.00378334196 0.0012101114 6.69990225e-05 
3.5 0.000119675628 0.0375526957 0.000751202346 1.27390029e-05 0.0020631114 0.000543752881 1.95307918e-05 
3.6 6.25646607e-05 0.0270149112 0.000289579668 4.53255132e-06 0.000965019222 0.000227524968 5.64183773e-06 
3.7 3.01067012e-05 0.0183212552 0.000118631476 6.73313783e-07 0.000448950072 8.83508323e-05 1.30909091e-06 
3.8000000000000003 1.30687149e-05 0.0117120994 3.75527664e-05 2.75268817e-07 0.000212996165 3.15608195e-05 3.80058651e-07 
3.9000000000000004 6.14404598e-06 0.00690978859 1.1806608e-05 7.42913001e-08 7.37259907e-05 1.00699957e-05 1.1143695e-07 
4.0 2.48911652e-06 0.00367828435 3.18091887e-06 0.0 2.90140852e-05 3.368758e-06 4.26197458e-08 
4.1000000000000005 9.46478873e-07 0.00186238799 7.45962854e-07 0.0 7.88732359e-06 8.67264191e-07 0.0 
4.2 3.57234315e-07 0.000884513429 1.80645161e-07 0.0 3.16261207e-06 4.35339302e-07 0.0 
4.3 1.26248399e-07 0.000359814352 0.0 0.0 0.0 4.35339302e-07 0.0 
4.4 3.72599232e-08 0.000144353398 0.0 0.0 2.56081947e-08 0.0 0.0 
4.5 1.51088348e-08 4.48655555e-05 0.0 0.0 2.30473745e-07 0.0 0.0 
4.6000000000000005 0.0 1.84699111e-05 0.0 0.0 0.0 0.0 0.0 
4.7 0.0 5.67861707e-06 0.0 0.0 0.0 0.0 0.0 
4.800000000000001 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
4.9 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
5.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 


==> figures/FG_273-191_20Iter.txt <==
ebn0 bp ms nms nms30 srnms ddbmp snn1 snn2 snn2_30 snn2_nflc
0.0 0.116175994 0.172752216 0.129949685 0.130227692 0.129949685 0.141029507 0.129860416 0.124844293 0.121023443 0.118238462 
0.1 0.112974212 0.170811296 0.126888659 0.127350623 0.126888659 0.138104483 0.127087638 0.121950681 0.117911429 0.11554337 
0.2 0.10964895 0.16883646 0.123830388 0.124031941 0.123830388 0.135087594 0.123859368 0.118588063 0.114600073 0.112875311 
0.30000000000000004 0.106135242 0.166886345 0.120576938 0.120167033 0.120576938 0.13192226 0.12092796 0.115107749 0.111182051 0.110279487 
0.4 0.102372497 0.164914623 0.116961172 0.116547692 0.116961172 0.128597155 0.117745027 0.111980314 0.107709231 0.107433553 
0.5 0.0983482227 0.16293706 0.113198037 0.112845128 0.113198037 0.125213981 0.114393927 0.108146283 0.104254212 0.104697436 
0.6000000000000001 0.0939957201 0.160905987 0.109171282 0.108574359 0.109171282 0.12165872 0.110956542 0.104380209 0.100070183 0.101830183 
0.7000000000000001 0.0892644897 0.158888042 0.104818872 0.104581685 0.104818872 0.117953375 0.107425548 0.100177696 0.0960832967 0.0991486447 
0.8 0.0842823759 0.156750157 0.0999971282 0.0994347253 0.0999971282 0.113921702 0.103342824 0.0960078534 0.0916452747 0.096454359 
0.9 0.0787063092 0.154519141 0.0950830037 0.0933934066 0.0950830037 0.109709866 0.0991995782 0.091401466 0.0870344322 0.0935496703 
1.0 0.0730375871 0.152130589 0.0894695238 0.0881095971 0.0894695238 0.105226517 0.094697699 0.0859165445 0.082316337 0.0906081319 
1.1 0.0669553354 0.149559632 0.0836254066 0.0823841758 0.0836254066 0.100556679 0.0897531956 0.0805009424 0.0764663004 0.0879151648 
1.2000000000000002 0.0605997518 0.146702036 0.0774086886 0.0758464469 0.0774086886 0.0954678878 0.0843026191 0.0748015707 0.0709730403 0.0845591941 
1.3 0.0541778803 0.143521324 0.0706734505 0.0695282051 0.0706734505 0.0901538134 0.0792413577 0.0681202094 0.0648464469 0.0813528205 
1.4000000000000001 0.0478339866 0.139946163 0.0635592821 0.0617787546 0.0635592821 0.0846549124 0.0732831433 0.062006178 0.0587 0.0774790476 
1.5 0.0417112894 0.135876045 0.0563431941 0.0539871062 0.0563431941 0.0787712559 0.0669182166 0.0557209424 0.0524637363 0.0733657143 
1.6 0.0357357599 0.131209195 0.0493877949 0.0471328938 0.0493877949 0.0726905093 0.0605454445 0.0491596859 0.0460964835 0.0687196337 
1.7000000000000002 0.0302005168 0.125923768 0.0425975678 0.0405714286 0.0425975678 0.066554606 0.0544086918 0.0427315183 0.039652381 0.0633972161 
1.8 0.0251954775 0.119944781 0.0359499927 0.034065641 0.0359499927 0.0602533184 0.0476320423 0.0362655497 0.0334565568 0.0577202198 
1.9000000000000001 0.0207660794 0.113324247 0.0296460806 0.0276046886 0.0296460806 0.0539414547 0.0415554978 0.0302879581 0.0282317216 0.0506084249 
2.0 0.0167979188 0.105949178 0.0239073993 0.0225769963 0.0239073993 0.0477294624 0.034993507 0.0245518325 0.02228 0.0436125275 
2.1 0.0134977289 0.0979104191 0.019036293 0.0176451282 0.019036293 0.0415134244 0.0291469116 0.0199482723 0.0180175092 0.0365772894 
2.2 0.010801374 0.0894080475 0.0146096117 0.0133075458 0.0146096117 0.0357335992 0.0239554979 0.0153648168 0.0139312821 0.029816044 
2.3000000000000003 0.00847428665 0.0804579705 0.0110348571 0.0098159707 0.0110348571 0.0302937627 0.019427225 0.0117875445 0.010674652 0.0233644689 
2.4000000000000004 0.00670165569 0.0713512227 0.00810498168 0.00717626374 0.00810498168 0.025348423 0.0152491098 0.00877079058 0.00789577289 0.0175390476 
2.5 0.00515769655 0.0622167028 0.005768337 0.00491340659 0.005768337 0.0208292734 0.0119170677 0.00630443979 0.00564592674 0.0124198535 
2.6 0.00396660343 0.0532585271 0.00401132601 0.00358124542 0.00401132601 0.0168378279 0.00883898418 0.0044652199 0.00390067399 0.00845245421 
2.7 0.00304179313 0.0447555073 0.00272896703 0.00249054945 0.00272896703 0.0133230239 0.00657259673 0.00305641361 0.0026410696 0.00571179487 
2.8000000000000003 0.00226480374 0.0368483514 0.00180561172 0.00164512821 0.00180561172 0.0104209948 0.00467895297 0.00203126702 0.00172844689 0.00366800733 
2.9000000000000004 0.0017021466 0.029712582 0.00111825641 0.00097025641 0.00111825641 0.00793547742 0.00330324611 0.00131959686 0.00109322344 0.00224243956 
3.0 0.00123439787 0.0233822949 0.00070745641 0.000579411575 0.00070745641 0.00594941108 0.00227218843 0.000819230366 0.000694424908 0.00132169963 
3.1 0.000915163604 0.0180224944 0.000420783883 0.000344042784 0.000420783883 0.00440779468 0.00153122516 0.000503057592 0.000399677656 0.00073792674 
3.2 0.000621361251 0.013533853 0.000250860073 0.00019704381 0.000250860073 0.00316567416 0.00100129843 0.000294204188 0.000233479853 0.00040221978 
3.3000000000000003 0.000436387432 0.0098977033 0.000134367766 0.00011089348 0.000134367766 0.00224373047 0.000621811545 0.000163937173 0.000129545788 0.000206571429 
3.4000000000000004 0.000294003286 0.0070620589 7.69084249e-05 6.09072527e-05 7.69084249e-05 0.00155285338 0.000411926711 9.67382199e-05 7.54652015e-05 0.000104710623 
3.5 0.000199234288 0.00490859058 4.07472527e-05 3.21471062e-05 4.07472527e-05 0.00107501959 0.000240858644 5.14240838e-05 4.01978022e-05 4.82410256e-05 
3.6 0.00013028142 0.00330681587 2.12483516e-05 1.59226374e-05 2.12483516e-05 0.000715477741 0.000145350787 2.64921466e-05 1.9356044e-05 2.35765568e-05 
3.7 8.1539918e-05 0.002168115 1.02212454e-05 7.97948718e-06 1.02212454e-05 0.000475189794 9.35706776e-05 1.41722513e-05 9.72747253e-06 1.11040293e-05 
3.8000000000000003 5.07041877e-05 0.00138756703 4.90989011e-06 3.83238095e-06 4.90989011e-06 0.000301380904 5.49633514e-05 7.03560209e-06 4.85128205e-06 5.05106227e-06 
3.9000000000000004 3.08108647e-05 0.000852443569 2.37362637e-06 1.89413919e-06 2.37362637e-06 0.00018879908 3.13821984e-05 3.43664921e-06 2.45142857e-06 2.28124542e-06 
4.0 1.81479063e-05 0.000511061749 1.12805861e-06 8.06739927e-07 1.12805861e-06 0.000116006544 1.83486918e-05 1.85863874e-06 1.1407326e-06 1.00849817e-06 
4.1000000000000005 1.0236163235e-05 0.000296850427 5.11941392e-07 4.12673993e-07 5.11941392e-07 7.10641325e-05 1.13204187e-05 8.16230366e-07 5.87252747e-07 4.51941392e-07 
4.2 5.7946899700000004e-06 0.000164928948 1.996337e-07 2.1025641e-07 1.996337e-07 4.34679314e-05 6.55497388e-06 4.48167539e-07 2.57289377e-07 2.07399267e-07 
4.3 2.94483937e-06 8.99300721e-05 1.03296703e-07 7.95604396e-08 1.03296703e-07 2.55157065e-05 3.56649207e-06 2.08376963e-07 1.38608059e-07 9.07692308e-08 
4.4 1.678010565e-06 4.63343313e-05 3.45787546e-08 3.99267399e-08 3.45787546e-08 1.502945e-05 2.17382194e-06 5.92161172e-08 5.54578755e-08 4.7032967e-08 
4.5 8.074046884999999e-07 2.49281984e-05 2.0043956e-08 1.91208791e-08 2.0043956e-08 8.13154475e-06 1.37382199e-06 3.01318681e-08 4.36630037e-08 2.13919414e-08 
4.6000000000000005 3.7490652e-07 1.18638745e-05 6.50549451e-09 2.63736264e-09 6.50549451e-09 4.69895303e-06 7.94764389e-07 1.18095238e-08 6.00732601e-09 8.77655678e-09 
4.7 1.514585005e-07 5.69783106e-06 1.94871795e-09 4.1025641e-09 1.94871795e-09 2.63154448e-06 3.70680624e-07 7.17948718e-09 5.64102564e-09 3.66300366e-09 
4.800000000000001 6.058339785e-08 2.731488505e-06 1.58241758e-09 0.0 1.58241758e-09 1.65968584e-06 2.92146609e-07 2.47619048e-09 3.07692308e-09 1.71428571e-09 
4.9 2.76738978e-08 1.022999301e-06 1.31868132e-10 1.31868132e-09 1.31868132e-10 8.20680611e-07 2.75392665e-07 4.1025641e-10 2.78388278e-09 9.01098901e-10 
5.0 1.02842188e-08 5.086013744999999e-07 0.0 0.0 0.0 4.16230364e-07 9.00523531e-08 5.86080586e-10 0.0 1.37728938e-09 


==> figures/TauMemSweep.txt <==
taumem SNN1_273_191 SNN1_1023_781 SNN2_273_191 SNN2_1023_781
1.0 0.00218619 0.09312502 6.02303665e-05 0.00145081 
1.0526315789473684 0.00131588 0.08374599 6.36963351e-05 0.00083265 
1.1111111111111112 0.00078777 0.07446008 6.00732984e-05 0.00051787 
1.176470588235294 0.00052501 0.0646285 6.29424084e-05 0.00035616 
1.25 0.00037331 0.05478522 6.31832461e-05 0.00029462 
1.3333333333333333 0.00029931 0.04518732 6.27643979e-05 0.00023227 
1.4285714285714286 0.00026091 0.03589209 6.92460733e-05 0.00019798 
1.5384615384615385 0.0002567 0.02713608 6.6408377e-05 0.00020973 
1.6666666666666667 0.00024783 0.01872379 7.63036649e-05 0.00018976 
1.8181818181818181 0.00025877 0.01201685 7.57172775e-05 0.00021752 
2.0 0.00028335 0.00715841 8.26073298e-05 0.00022784 
2.2222222222222223 0.00031492 0.00406855 8.30157068e-05 0.00025995 
2.5 0.00034514 0.0023262 9.05026178e-05 0.00029946 
2.857142857142857 0.00038277 0.00160374 0.000108094241 0.00031434 
3.3333333333333335 0.00043523 0.0013001 0.000117989529 0.00039342 
4.0 0.00050154 0.00116248 0.000153277487 0.00054988 
5.0 0.00057948 0.00125731 0.000207811518 0.00083339 
6.666666666666667 0.00073514 0.00151437 0.000350219895 0.00170238 
10.0 0.0011152 0.00200097 0.000941445026 0.00469659 


==> figures/Thbias_Sweep.txt <==
thbias BER REG
0.0 0.000245138743 0.0 
0.1 0.000247329843 0.0 
0.2 0.000232659686 0.030322 
0.3 0.000222876963 0.05895 
0.4 0.000217413613 0.086661 
0.5 0.000202803665 0.116469 
0.6 0.000193044503 0.143548 
0.7 0.000183136126 0.174112 
0.8 0.000167172775 0.199824 
0.9 0.000156926702 0.227077 
1.0 0.000146541885 0.258608 
1.1 0.000132028796 0.288532 
1.2 0.000121445026 0.319217 
1.3 0.000108557592 0.349683 
1.4 9.81701571e-05 0.383621 
1.5 9.46570681e-05 0.419608 
1.6 8.32748691e-05 0.460944 
1.7 7.72356021e-05 0.495672 
1.8 7.29554974e-05 0.534066 
1.9 7.1973822e-05  0.571157 
2.0 6.97931937e-05 0.625617 
2.1 6.96910995e-05 0.675339 
2.2 7.08298429e-05 0.725659 
2.3 7.5447644e-05  0.796076 
2.4 8.62329843e-05 0.847257 
2.5 9.82041885e-05 0.926434 
2.6 0.000113905759 1.013941 
2.7 0.000140573298 1.091875 
2.8 0.000177890052 1.210909 
2.9 0.000230680628 1.319007 
3.0 0.000300997382 1.466631 

